LPD-Aware Uplink CSI-based 5G NR Downlink Synchronization for Tactical Networks

5G NR is touted to be an attractive candidate for tactical networks owing to its versatility, scalability, and low cost. However, tactical networks need to be stealthy, where an adversary is not able to detect or intercept the tactical communication. In this paper, we investigate the stealthiness of 5G NR by looking at the probability with which an adversary that monitors the downlink synchronization signals can detect the presence of the network. We simulate a single-cell single-eavesdropper scenario and evaluate the probability with which the eavesdropper can detect the synchronization signal block when using either a correlator or an energy detector. We show that this probability is close to $ 100\% $ suggesting that 5G out-of-the-box is not suitable for a tactical network. We then propose utilizing the uplink channel-state-information to beamform the downlink synchronization-signals towards the tactical user-equipment (UE) to lower the eavesdropper detection probability while not compromising the performance of the legitimate tactical UE.

==> Figures/beam.dat <==

         0    0.0000
    0.5730    0.0006
    1.1459    0.0025
    1.7189    0.0057
    2.2918    0.0101
    2.8648    0.0157
    3.4377    0.0226
    4.0107    0.0308
    4.5837    0.0402
    5.1566    0.0508
    5.7296    0.0627
    6.3025    0.0759
    6.8755    0.0903
    7.4485    0.1058
    8.0214    0.1227
    8.5944    0.1407
    9.1673    0.1599
    9.7403    0.1802
   10.3132    0.2017
   10.8862    0.2243
   11.4592    0.2480
   12.0321    0.2727
   12.6051    0.2985
   13.1780    0.3252
   13.7510    0.3528
   14.3239    0.3813
   14.8969    0.4105
   15.4699    0.4404
   16.0428    0.4710
   16.6158    0.5021
   17.1887    0.5336
   17.7617    0.5654
   18.3346    0.5974
   18.9076    0.6295
   19.4806    0.6616
   20.0535    0.6934
   20.6265    0.7249
   21.1994    0.7558
   21.7724    0.7860
   22.3454    0.8154
   22.9183    0.8436
   23.4913    0.8705
   24.0642    0.8960
   24.6372    0.9197
   25.2101    0.9414
   25.7831    0.9610
   26.3561    0.9782
   26.9290    0.9928
   27.5020    1.0044
   28.0749    1.0130
   28.6479    1.0182
   29.2208    1.0199
   29.7938    1.0178
   30.3668    1.0117
   30.9397    1.0014
   31.5127    0.9867
   32.0856    0.9675
   32.6586    0.9437
   33.2316    0.9150
   33.8045    0.8815
   34.3775    0.8430
   34.9504    0.7996
   35.5234    0.7511
   36.0963    0.6978
   36.6693    0.6395
   37.2423    0.5766
   37.8152    0.5091
   38.3882    0.4373
   38.9611    0.3614
   39.5341    0.2818
   40.1070    0.1988
   40.6800    0.1129
   41.2530    0.0245
   41.8259    0.0658
   42.3989    0.1575
   42.9718    0.2500
   43.5448    0.3425
   44.1178    0.4344
   44.6907    0.5249
   45.2637    0.6132
   45.8366    0.6985
   46.4096    0.7801
   46.9825    0.8570
   47.5555    0.9284
   48.1285    0.9935
   48.7014    1.0513
   49.2744    1.1012
   49.8473    1.1423
   50.4203    1.1739
   50.9932    1.1953
   51.5662    1.2059
   52.1392    1.2051
   52.7121    1.1925
   53.2851    1.1676
   53.8580    1.1303
   54.4310    1.0805
   55.0039    1.0179
   55.5769    0.9430
   56.1499    0.8557
   56.7228    0.7567
   57.2958    0.6464
   57.8687    0.5256
   58.4417    0.3951
   59.0147    0.2559
   59.5876    0.1094
   60.1606    0.0433
   60.7335    0.2007
   61.3065    0.3610
   61.8794    0.5226
   62.4524    0.6837
   63.0254    0.8423
   63.5983    0.9963
   64.1713    1.1438
   64.7442    1.2825
   65.3172    1.4103
   65.8901    1.5250
   66.4631    1.6247
   67.0361    1.7071
   67.6090    1.7704
   68.1820    1.8126
   68.7549    1.8321
   69.3279    1.8272
   69.9009    1.7966
   70.4738    1.7390
   71.0468    1.6536
   71.6197    1.5395
   72.1927    1.3964
   72.7656    1.2241
   73.3386    1.0227
   73.9116    0.7927
   74.4845    0.5347
   75.0575    0.2499
   75.6304    0.0603
   76.2034    0.3944
   76.7763    0.7503
   77.3493    1.1258
   77.9223    1.5184
   78.4952    1.9253
   79.0682    2.3435
   79.6411    2.7699
   80.2141    3.2012
   80.7870    3.6338
   81.3600    4.0642
   81.9330    4.4889
   82.5059    4.9041
   83.0789    5.3062
   83.6518    5.6918
   84.2248    6.0573
   84.7978    6.3996
   85.3707    6.7153
   85.9437    7.0017
   86.5166    7.2561
   87.0896    7.4761
   87.6625    7.6596
   88.2355    7.8049
   88.8085    7.9107
   89.3814    7.9759
   89.9544    7.9999
   90.5273    7.9825
   91.1003    7.9238
   91.6732    7.8244
   92.2462    7.6853
   92.8192    7.5078
   93.3921    7.2935
   93.9651    7.0444
   94.5380    6.7630
   95.1110    6.4517
   95.6840    6.1135
   96.2569    5.7514
   96.8299    5.3688
   97.4028    4.9691
   97.9758    4.5557
   98.5487    4.1323
   99.1217    3.7026
   99.6947    3.2701
  100.2676    2.8384
  100.8406    2.4110
  101.4135    1.9912
  101.9865    1.5823
  102.5594    1.1873
  103.1324    0.8089
  103.7054    0.4497
  104.2783    0.1120
  104.8513    0.2022
  105.4242    0.4911
  105.9972    0.7534
  106.5701    0.9880
  107.1431    1.1940
  107.7161    1.3709
  108.2890    1.5187
  108.8620    1.6373
  109.4349    1.7273
  110.0079    1.7892
  110.5809    1.8241
  111.1538    1.8330
  111.7268    1.8173
  112.2997    1.7786
  112.8727    1.7185
  113.4456    1.6390
  114.0186    1.5420
  114.5916    1.4295
  115.1645    1.3036
  115.7375    1.1665
  116.3104    1.0203
  116.8834    0.8672
  117.4563    0.7092
  118.0293    0.5484
  118.6023    0.3867
  119.1752    0.2260
  119.7482    0.0681
  120.3211    0.0854
  120.8941    0.2331
  121.4671    0.3735
  122.0400    0.5054
  122.6130    0.6278
  123.1859    0.7399
  123.7589    0.8407
  124.3318    0.9299
  124.9048    1.0068
  125.4778    1.0713
  126.0507    1.1232
  126.6237    1.1625
  127.1966    1.1893
  127.7696    1.2039
  128.3425    1.2066
  128.9155    1.1978
  129.4885    1.1780
  130.0614    1.1480
  130.6344    1.1084
  131.2073    1.0598
  131.7803    1.0032
  132.3533    0.9392
  132.9262    0.8688
  133.4992    0.7927
  134.0721    0.7118
  134.6451    0.6270
  135.2180    0.5391
  135.7910    0.4489
  136.3640    0.3572
  136.9369    0.2647
  137.5099    0.1722
  138.0828    0.0803
  138.6558    0.0103
  139.2287    0.0990
  139.8017    0.1853
  140.3747    0.2688
  140.9476    0.3490
  141.5206    0.4255
  142.0935    0.4980
  142.6665    0.5662
  143.2394    0.6298
  143.8124    0.6888
  144.3854    0.7430
  144.9583    0.7922
  145.5313    0.8364
  146.1042    0.8757
  146.6772    0.9100
  147.2502    0.9395
  147.8231    0.9641
  148.3961    0.9840
  148.9690    0.9994
  149.5420    1.0103
  150.1149    1.0171
  150.6879    1.0198
  151.2609    1.0188
  151.8338    1.0141
  152.4068    1.0060
  152.9797    0.9948
  153.5527    0.9807
  154.1256    0.9639
  154.6986    0.9447
  155.2716    0.9233
  155.8445    0.8999
  156.4175    0.8747
  156.9904    0.8480
  157.5634    0.8199
  158.1364    0.7908
  158.7093    0.7607
  159.2823    0.7298
  159.8552    0.6985
  160.4282    0.6667
  161.0011    0.6346
  161.5741    0.6025
  162.1471    0.5705
  162.7200    0.5386
  163.2930    0.5070
  163.8659    0.4759
  164.4389    0.4452
  165.0118    0.4152
  165.5848    0.3859
  166.1578    0.3573
  166.7307    0.3295
  167.3037    0.3027
  167.8766    0.2768
  168.4496    0.2519
  169.0225    0.2280
  169.5955    0.2052
  170.1685    0.1836
  170.7414    0.1630
  171.3144    0.1436
  171.8873    0.1254
  172.4603    0.1084
  173.0333    0.0927
  173.6062    0.0781
  174.1792    0.0648
  174.7521    0.0527
  175.3251    0.0418
  175.8980    0.0322
  176.4710    0.0238
  177.0440    0.0167
  177.6169    0.0109
  178.1899    0.0063
  178.7628    0.0029
  179.3358    0.0008
  179.9087    0.0000
